Spectacular HST observations of the Coma galaxy D100 and star formation in its ram pressure stripped tail

We present new HST F275W, F475W, and F814W imaging of the region of the Coma cluster around D100, a spiral galaxy with a remarkably long and narrow ($60 \times 1.5$ kpc) ram pressure stripped gas tail. We find blue sources coincident with the H$\alpha$ tail, which we identify as young stars formed in the tail. We also determine they are likely to be unbound stellar complexes with sizes of $\sim$ $50-100$ pc, likely to disperse as they age. From a comparison of the colors and magnitudes of the young stellar complexes with simple stellar population models, we find ages ranging from $\sim$ $1-50$ Myr, and masses ranging from $10^3$ to $\sim$ $10^5$ M$_{\odot}$. We find the overall rate and efficiency of star formation are low, $\sim$ $6.0 \times \, 10^{-3}$ $M_{\odot}$ yr$^{-1}$ and $\sim$ $6 \, \times$ 10$^{-12}$ yr$^{-1}$ respectively. The total H$\alpha$ flux of the tail would correspond to a star formation rate $7$ times higher, indicating some other mechanism for H$\alpha$ excitation is dominant. From analysis of colors, we track the progression of outside-in star formation quenching in the main body of D100, as well as its apparent companion the S0 D99. Finally, we observe the dust extinction in the base of the tail has an outer envelope with remarkably smooth and straight edges, and linear filamentary substructure strongly suggestive of magnetic fields. These features and the small amount of tail broadening strongly suggest gas cooling restricting broadening, and the influence of magnetic fields inhibiting turbulence.

==> D100_referee_comments.txt <==
Referee Report  
Reviewer's Comments:
Dear Editor,


Introduction:


Since the main topic of this work is the study of the star formation process
along the tail, the authors might consider to shorten sect 3.1 (main body of
D100) and limit sect 3.2 to the study of the dust along the tail. They could also
reduce sect. 3.3 since evidence for ram pressure stripping in D100 has been
already presented in several previous papers. A few references to the well known 
radial quenching of the SF activity of RPS galaxies could also be added.




It could also be interesting to compare the results obtained for these star
forming regions given in Table 1 with those found in similar regions 
in other stripped galaxies such as IC3418 (Fumagalli et al 2011, Kenney et al 
2014) and NGC 4254 (Boselli et al 2018).

Compare with ages found in IC3418 but ignore the mass estimate


Sect. 3.4.3: how would dilution effects affect the comparison of the Schmidt
relation for ESO 137-001, IC3418 and D100 in Fig 19? If the filling factor of the
molecular cloud associated to the star cluster within the CO beam is different 
in the 3 galaxies, this might change the estimate of the gas column density.

Sect. 3.4.4: if, as the authors conclude, these star clusters are gravitationally
unbound systems i would expect that their size increases with the age of the
stellar population and with the distance from the galaxy. Do you find any trend
in this sense?

The long description of the morphology of the tail of D100 is a bit far from the
main topic of this work. The authors could consider to shorten it, also given the
fact that part of this discussion has been presented in previous works (eg Jachym
et al).

Summary: i would focus the summary on the main results of this work, thus on the
study of the star formation within the tail, and include all the other results 
in a short, single sentence.




